Interstellar Complex Organic Molecules towards outflows from the G351.16+0.70 (NGC 6334 V) massive protostellar system

G351.16+0.70 is a relatively well-studied High Mass Star Forming Region with at least two main bipolar outflow structures originating from an OB embedded star and multiple IR cores. Using high-resolution and large bandwidth SMA observations, we studied its molecular content to probe the emission of iCOMs which could be related to the bipolar outflows or their jets. We analyzed the emission spectra in the 1mm band within 8 GHz bandwidth coverage, from 216.75 to 220.75 GHz, and from 228.75 to 232.75 GHz. Employing the LTE approximation using the XCLASS software, we identified 260 emission lines arising from iCOMs. The emission lines in the synthetic emission spectra could be explained by 11 iCOMs and 5 molecular isotopologues. Additionally, we analyzed the outstanding broad iCOM emission lines by using integrated and velocity field maps, searching for extended emission and velocity gradients related to molecular outflows. Ro-vibrational transitions of CH$_3$OH, C$_2$H$_3$CN, CH$_3$OCHO, CH$_3$COCH$_3$, and aGg'-(CH$_2$OH)$_2$ present evidence of extended emission that does not fit with spherical morphology and that follows the path of the low-velocity $^{13}$CO outflow. The multiple outflows in the system are revealed also by the CO (2-1) and SiO (5-4) emission, but in particular we have discovered a so-called extremely high velocity outflow ($|V_{Max}-V_{LSR}|\sim 60$ km s$^{-1}$). Additionally, we provide the full line catalog of iCOMs along the 8 GHz bandwidth produced by the main protostellar core.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
